Mean field control of droplet dynamics with high order finite element computations

Liquid droplet dynamics are widely used in biological and engineering applications, which contain complex interfacial instabilities and pattern formation such as droplet merging, splitting, and transport. This paper studies a class of mean field control formulations for these droplet dynamics, which can be used to control and manipulate droplets in applications. We first formulate the droplet dynamics as gradient flows of free energies in modified optimal transport metrics with nonlinear mobilities. We then design an optimal control problem for these gradient flows. As an example, a lubrication equation for a thin volatile liquid film laden with an active suspension is developed, with control achieved through its activity field. Lastly, we apply the primal-dual hybrid gradient algorithm with high-order finite element methods to simulate the proposed mean field control problems. Numerical examples, including droplet formation, bead-up/spreading, transport, and merging/splitting on a two-dimensional spatial domain, demonstrate the effectiveness of the proposed mean field control mechanism.

==> data.txt <==
                      0     4.773959005888173e-15
     1.000000000000000e-03     4.884981308350689e-15
     2.000000000000000e-03     5.440092820663267e-15
     3.000000000000000e-03     6.661338147750939e-15
     4.000000000000000e-03     3.219646771412954e-15
     5.000000000000000e-03     3.663735981263017e-15
     6.000000000000000e-03     4.996003610813204e-15
     7.000000000000000e-03     7.105427357601002e-15
     8.000000000000000e-03     2.664535259100376e-15
     9.000000000000001e-03     6.772360450213455e-15
     1.000000000000000e-02     5.995204332975845e-15
     1.100000000000000e-02     8.104628079763643e-15
     1.200000000000000e-02     6.328271240363392e-15
     1.300000000000000e-02     5.218048215738236e-15
     1.400000000000001e-02     5.107025913275720e-15
     1.500000000000001e-02     3.441691376337985e-15
     1.600000000000001e-02     4.329869796038111e-15
     1.700000000000001e-02     3.996802888650564e-15
     1.800000000000001e-02     3.108624468950438e-15
     1.900000000000001e-02     3.885780586188048e-15
     2.000000000000001e-02     4.551914400963142e-15
     2.100000000000001e-02     3.885780586188048e-15
     2.200000000000001e-02     3.219646771412954e-15
     2.300000000000001e-02     5.440092820663267e-15
     2.400000000000001e-02     3.552713678800501e-15
     2.500000000000002e-02     3.219646771412954e-15
     2.600000000000002e-02     3.552713678800501e-15
     2.700000000000002e-02     4.996003610813204e-15
     2.800000000000002e-02     5.329070518200751e-15
     2.900000000000002e-02     4.996003610813204e-15
     3.000000000000002e-02     5.662137425588298e-15
     3.100000000000002e-02     4.884981308350689e-15
     3.200000000000002e-02     4.218847493575595e-15
     3.300000000000002e-02     4.884981308350689e-15
     3.400000000000002e-02     3.330669073875470e-15
     3.500000000000002e-02     4.551914400963142e-15
     3.600000000000003e-02     4.773959005888173e-15
     3.700000000000003e-02     3.774758283725532e-15
     3.800000000000003e-02     6.106226635438361e-15
     3.900000000000003e-02     4.440892098500626e-15
     4.000000000000003e-02     4.551914400963142e-15
     4.100000000000003e-02     5.662137425588298e-15
     4.200000000000003e-02     5.329070518200751e-15
     4.300000000000003e-02     5.329070518200751e-15
     4.400000000000003e-02     5.107025913275720e-15
     4.500000000000003e-02     3.774758283725532e-15
     4.600000000000003e-02     4.329869796038111e-15
     4.700000000000003e-02     3.996802888650564e-15
     4.800000000000004e-02     4.996003610813204e-15
     4.900000000000004e-02     4.107825191113079e-15
     5.000000000000004e-02     6.217248937900877e-15
     5.100000000000004e-02     5.440092820663267e-15
     5.200000000000004e-02     4.218847493575595e-15
     5.300000000000004e-02     4.218847493575595e-15
     5.400000000000004e-02     4.662936703425657e-15
     5.500000000000004e-02     5.662137425588298e-15
     5.600000000000004e-02     4.218847493575595e-15
     5.700000000000004e-02     4.107825191113079e-15
     5.800000000000004e-02     4.996003610813204e-15
     5.900000000000005e-02     5.995204332975845e-15
     6.000000000000005e-02     5.107025913275720e-15
     6.100000000000005e-02     6.439293542825908e-15
     6.200000000000005e-02     5.662137425588298e-15
     6.300000000000004e-02     3.774758283725532e-15
     6.400000000000004e-02     4.662936703425657e-15
     6.500000000000004e-02     4.107825191113079e-15
     6.600000000000004e-02     4.107825191113079e-15
     6.700000000000005e-02     4.773959005888173e-15
     6.800000000000005e-02     4.551914400963142e-15
     6.900000000000005e-02     6.550315845288424e-15
     7.000000000000005e-02     3.885780586188048e-15
     7.100000000000005e-02     5.884182030513330e-15
     7.200000000000005e-02     4.551914400963142e-15
     7.300000000000005e-02     4.218847493575595e-15
     7.400000000000005e-02     4.773959005888173e-15
     7.500000000000005e-02     3.996802888650564e-15
     7.600000000000005e-02     4.440892098500626e-15
     7.700000000000005e-02     5.551115123125783e-15
     7.800000000000006e-02     3.996802888650564e-15
     7.900000000000006e-02     4.662936703425657e-15
     8.000000000000006e-02     5.329070518200751e-15
     8.100000000000006e-02     4.996003610813204e-15
     8.200000000000006e-02     5.107025913275720e-15
     8.300000000000006e-02     4.440892098500626e-15
     8.400000000000006e-02     4.551914400963142e-15
     8.500000000000006e-02     4.218847493575595e-15
     8.600000000000006e-02     5.662137425588298e-15
     8.700000000000006e-02     3.996802888650564e-15
     8.800000000000006e-02     6.217248937900877e-15
     8.900000000000007e-02     4.107825191113079e-15
     9.000000000000007e-02     3.885780586188048e-15
     9.100000000000007e-02     4.884981308350689e-15
     9.200000000000007e-02     5.329070518200751e-15
     9.300000000000007e-02     5.329070518200751e-15
     9.400000000000007e-02     5.995204332975845e-15
     9.500000000000007e-02     4.773959005888173e-15
     9.600000000000007e-02     4.218847493575595e-15
     9.700000000000007e-02     3.663735981263017e-15
     9.800000000000007e-02     3.996802888650564e-15
     9.900000000000007e-02     4.773959005888173e-15
     1.000000000000001e-01     5.329070518200751e-15
     1.010000000000001e-01     5.107025913275720e-15
     1.020000000000001e-01     3.774758283725532e-15
     1.030000000000001e-01     6.106226635438361e-15
     1.040000000000001e-01     5.440092820663267e-15
     1.050000000000001e-01     5.440092820663267e-15
     1.060000000000001e-01     5.551115123125783e-15
     1.070000000000001e-01     3.885780586188048e-15
     1.080000000000001e-01     5.107025913275720e-15
     1.090000000000001e-01     5.662137425588298e-15
     1.100000000000001e-01     9.436895709313831e-15
     1.110000000000001e-01     5.073719222536965e-14
     1.120000000000001e-01     5.129230373768223e-14
     1.130000000000001e-01     5.195843755245733e-14
     1.140000000000001e-01     5.095923683029469e-14
     1.150000000000001e-01     5.040412531798211e-14
     1.160000000000001e-01     5.084821452783217e-14
     1.170000000000001e-01     5.184741524999481e-14
     1.180000000000001e-01     5.095923683029469e-14
     1.190000000000001e-01     5.062616992290714e-14
     1.200000000000001e-01     5.040412531798211e-14
     1.210000000000001e-01     5.051514762044462e-14
     1.220000000000001e-01     5.040412531798211e-14
     1.230000000000001e-01     5.051514762044462e-14
     1.240000000000001e-01     5.051514762044462e-14
     1.250000000000001e-01     5.140332604014475e-14
     1.260000000000001e-01     5.218048215738236e-14
     1.270000000000001e-01     5.173639294753229e-14
     1.280000000000001e-01     5.084821452783217e-14
     1.290000000000001e-01     5.218048215738236e-14
     1.300000000000001e-01     4.984901380566953e-14
     1.310000000000001e-01     4.996003610813204e-14
     1.320000000000001e-01     5.195843755245733e-14
     1.330000000000001e-01     5.118128143521972e-14
     1.340000000000001e-01     5.084821452783217e-14
     1.350000000000001e-01     5.184741524999481e-14
     1.360000000000001e-01     5.062616992290714e-14
     1.370000000000001e-01     5.140332604014475e-14
     1.380000000000001e-01     5.184741524999481e-14
     1.390000000000001e-01     5.129230373768223e-14
     1.400000000000001e-01     4.996003610813204e-14
     1.410000000000001e-01     5.129230373768223e-14
     1.420000000000001e-01     5.051514762044462e-14
     1.430000000000001e-01     5.073719222536965e-14
     1.440000000000001e-01     5.095923683029469e-14
     1.450000000000001e-01     5.051514762044462e-14
     1.460000000000001e-01     5.240252676230739e-14
     1.470000000000001e-01     4.907185768843192e-14
     1.480000000000001e-01     5.229150445984487e-14
     1.490000000000001e-01     5.151434834260726e-14
     1.500000000000001e-01     5.140332604014475e-14
     1.510000000000001e-01     4.984901380566953e-14
     1.520000000000001e-01     4.940492459581947e-14
     1.530000000000001e-01     5.195843755245733e-14
     1.540000000000001e-01     5.029310301551959e-14
     1.550000000000001e-01     5.040412531798211e-14
     1.560000000000001e-01     5.051514762044462e-14
     1.570000000000001e-01     5.084821452783217e-14
     1.580000000000001e-01     5.029310301551959e-14
     1.590000000000001e-01     5.018208071305708e-14
     1.600000000000001e-01     4.851674617611934e-14
     1.610000000000001e-01     5.018208071305708e-14
     1.620000000000001e-01     5.140332604014475e-14
     1.630000000000001e-01     5.107025913275720e-14
     1.640000000000001e-01     5.107025913275720e-14
     1.650000000000001e-01     5.140332604014475e-14
     1.660000000000001e-01     5.029310301551959e-14
     1.670000000000001e-01     5.018208071305708e-14
     1.680000000000001e-01     5.007105841059456e-14
     1.690000000000001e-01     5.206945985491984e-14
     1.700000000000001e-01     5.151434834260726e-14
     1.710000000000001e-01     4.896083538596940e-14
     1.720000000000001e-01     5.062616992290714e-14
     1.730000000000001e-01     4.984901380566953e-14
     1.740000000000001e-01     5.095923683029469e-14
     1.750000000000001e-01     4.984901380566953e-14
     1.760000000000001e-01     5.040412531798211e-14
     1.770000000000001e-01     5.073719222536965e-14
     1.780000000000001e-01     5.018208071305708e-14
     1.790000000000001e-01     5.018208071305708e-14
     1.800000000000001e-01     5.118128143521972e-14
     1.810000000000001e-01     5.084821452783217e-14
     1.820000000000001e-01     5.084821452783217e-14
     1.830000000000001e-01     5.240252676230739e-14
     1.840000000000001e-01     5.040412531798211e-14
     1.850000000000001e-01     5.084821452783217e-14
     1.860000000000001e-01     5.040412531798211e-14
     1.870000000000001e-01     5.095923683029469e-14
     1.880000000000001e-01     5.173639294753229e-14
     1.890000000000001e-01     5.107025913275720e-14
     1.900000000000001e-01     5.151434834260726e-14
     1.910000000000001e-01     5.051514762044462e-14
     1.920000000000001e-01     5.284661597215745e-14
     1.930000000000001e-01     4.962696920074450e-14
     1.940000000000001e-01     5.107025913275720e-14
     1.950000000000001e-01     4.973799150320701e-14
     1.960000000000001e-01     5.107025913275720e-14
     1.970000000000001e-01     5.118128143521972e-14
     1.980000000000001e-01     5.084821452783217e-14
     1.990000000000001e-01     5.129230373768223e-14

